Carving Out the Inner Edge of the Period Ratio Distribution through Giant Impacts

The distribution of orbital period ratios between adjacent observed exoplanets is approximately uniform, but exhibits a strong falloff toward close orbital separations. We show that this falloff can be explained through past dynamical instabilities carving out the period ratio distribution. Our suite of numerical experiments would have required $\sim 3$ million CPU-hours through direct N-body integrations, but was achieved with only $\approx 50$ CPU-hours by removing unstable configurations using the Stability of Planetary Orbital Configurations Klassifier (SPOCK) machine learning model. This highlights the role of dynamical instabilities in shaping the observed exoplanet population, and shows that the inner part of the period ratio distribution provides a valuable observational anchor on the giant impact phase of planet formation.

==> response.txt <==
Summary:

The manuscript describes a quantitive test as to whether the sharp "fall-off" in the occurrence of closely spaced planets agrees with the boundary due to dynamical stability. To make this analysis possible, the authors took advantage of ultra-fast stability predictions from the SPOCK tool.

The analysis is unique, the results are convincing, and the writing is clear and concise. I'm looking forward to seeing the paper published after the authors address some concerns about the initial conditions and make some edits.

Main comments:

Most of my comments are minor and about the presentation of the results. I have one significant comment about the analysis: although Section 3.1 is greatly appreciated, I feel that more thought is required about the initial conditions used for the stability analysis.

Due to the observational challenge of measuring the eccentricities and masses of small planets, sampling the eccentricities and planet-to-star mass ratios from the exoplanet archive is probably not the best approach. Often, transiting planets are entered into the exoplanet archive with e=0.0 because authors have fit their transit light curves assuming circular orbits, explaining the "spike" at e=0 in Figure 2 and Figure 4. This is artificial --- observationally, these planets could have eccentricities as large as e~0.1, which can make a significant difference for their long-term stability. Additionally, measurements of the eccentricity for individual small planets typically come from transit timing variations (TTVs; e.g., Hadden & Lithwick 2017) or transit photometry (e.g., Van Eylen & Albrecht 2015), both of which lead to large uncertainties and can be unreliable. Instead of drawing eccentricities from the exoplanet archive, I would suggest using the population-level constraints from such studies by drawing eccentricities from, e.g., a Rayleigh distribution with \sigma_e = 0.02 or 0.05. You can explore the effect of changing this parameter like you did in Figure 5. I recognize that this may take some effort to change, but I feel it's necessary --- the artificial population of e = 0 planets shouldn't be used for sampling eccentricities, and it's a bit concerning that omitting them changes your p-value from comparison with observations from 0.48 to 0.25.

This is something we spent a long time thinking about with the paper. We were actually encouraged by the fact that the drop was only to 0.25, given that we expect the set of non-zero eccentricities on the exoplanet archive to be biased high (given the difficulty of measuring small eccentricities). We interpreted 0.25 then as a lower limit. We find the mean eccentricity in the non-zero e sample is 0.067 so we'd expect experiments with Rayleigh distributions with \sigma_e = [0.02, 0.05] to all be above that value. An experiment like this in the end can only show consistency, and a p-value of 0.25 still seems like a plausible value. We've added some more discussion of this in the relevant section:

"Of course, eccentricities of zero in the Exoplanet Archive do not necessarily imply circular orbits, but typically reflect that the eccentricities were too small to measure observationally.
As an opposite limiting case, if we instead use our nominal scaling factor of 1, but remove all zero-eccentricity planets, we obtain a p-value of 0.25\textbf{. We interpret this as a lower bound, given that this sample should instead be biased toward high eccentricities (since high eccentricities are easier to measure).
Indeed, we find that the average non-zero eccentricity in this sample is $0.067$, somewhat higher than population-level constraints from transit durations in multi-planet systems that fit a Rayleigh distribution with a Rayleigh parameter of $\sigma_e = 0.049$ \citep{vanEylen15}.}""

There is also some concern about sampling planet masses from the exoplanet archive. Most compact multiplanet systems were discovered by Kepler, and are around stars that are typically too faint for radial velocity (RV) measurements of the planets' masses. Mass measurements are easiest for systems of massive planets or near-resonant planets (so that TTV analyses are possible), which could introduce biases. This concern is not as serious as the concern about the planets' eccentricities, but nonetheless, it would be better to sample planet masses from a planet mass function, or take the planet radii from the exoplanet archive, which are well-constrained, and sample the masses using a mass-radius relationship. It is a little worrying that the p-values appear lower when using "mass scaling factors" less than one because that's probably what's required to correct for the tendency for smaller planets to not have measured masses.

We also agree with this point, though we don't think this would take us lower than the 0.25 p-value in the range of our exploration, which we feel would still be acceptable as a test of consistency. Indeed, we do report a test in the paper where including the masses in the Exoplanet Archive derived from mass-radius relationships increased our p-values from $\approx 0.5$ to 0.66. 

Additional, specific comments:

L6: "We show that this falloff can be explained through past dynamical instabilities carving out the period ratio distribution" It may be worth including an additional sentence after this with more details about the analysis. As written, it's a bit unclear what type of simulations have been carried out. A reader may get the false impression that you've performed N-body giant impact simulations.

Edited the following sentence to read

"Our suite of numerical experiments would have required $\sim 3$ million CPU-hours through direct N-body integrations, but was achieved with only $\approx 50$ CPU-hours by removing unstable configurations using the Stability of Planetary Orbital Configurations Klassifier (SPOCK) machine learning model."

L13: Update the keywords.

Will be done with the journal

L28: "The roughly uniform distribution of period ratios between adjacent planets approximated by the dashed 30 green line in Fig. 1 for values > 1.5..." Maybe specify for 1.5 < P_i+i/PI < 2.2. Beyond 2.2 or so, the distribution falls off, likely due to observational biases. As a result, the period ratio distribution is typically fit with a log-normal function (see, e.g., Fig 5 in the review from Weiss et al. 2023).

Added statement to footnote 1: 

"At larger period ratios beyond $\approx 2.2$, there is a falloff as shown in Fig. 5 of \cite{Weiss23}, but this is likely due to observational biases."

L23: In support of your statement that a phase of giant impacts sets the masses and orbital configurations of observed exoplanets, I don't think the citation to Sanchez 2024 is necessary. There are many possible references --- Goldrech 2004, Izidoro et al. 2015, 2017 make sense --- but a preprint on rocky planet formation around M dwarfs doesn't fit. More recent citations probably aren't necessary, but for your knowledge: Poon et al. 2020, Goldberg & Batygin 2022, Lammers et al. 2023, Ghosh & Chaterjee 2024, Li et al. 2024.

deleted sanchez 2024 ref and added all citations except Li, which we were unable to find.


L32: "Notably, however, the distribution falls off..." Here, I think it would be helpful to point out that other authors have also predicted a fall-off in the period ratio distribution due to dynamical stability. In particular, Deck et al. 2013 predicted, based on first-order MMR overlap, that no systems should have P2/P1 > 1.2. This prediction holds well, as you can see in your Fig. 1 and Fig. 3 (there are a few exceptions, like the resonant planets in the Kepler-36 system; see Section 5.1 from Weiss et al. 2018). For three-planet systems, Lammers et al. 2024 predicted that observed systems should have period ratios >~ 1.35 based on N-body simulations and noted that this agrees fairly well with observations. What's new in this paper is the detailed quantitive test of whether the fall-off agrees with the dynamical stability boundary, not the hypothesis itself. Additionally, the interest of other authors helps motivate why a quantitative test is called for.

We added a number of additional references and clarified the movation:

"Several authors have investigated analytical and semi-analytical stability criteria beyond which planetary configurations should no longer be observed \citep{Wisdom80, Gladman93, Quillen11, deck13, Laskar17, Petit17, Petit18, Hadden18, Petit20, Tamayo21, Rath22, lammers2024}.
However, this boundary depends on many physical and orbital parameters, and remains imperfectly understood theoretically.
We therefore opt for a numerical approach."

Figure 1: Should the y-axis label be "# of Planet Pairs"?

Fixed

Footnote 2: Maybe provide a link to the exoplanet archive (exoplanetarchive.ipac.caltech.edu).

Fixed 

L107: "We begin by filtering for 3+ planes systems that contain a planet pair in our range of interest, with an inner period ratio below 1.5." By "inner period ratio," I assume you mean P2/P1, right? I don't see why you would exclude three-planet systems in which planets 2 and 3 are the closely spaced pair (i.e., P3/P2 < 1.5). Also, it's not clear whether you're collecting the eccentricities and masses of all planets in the system or just the two closely spaced planets (I would guess the latter?).

Do observed systems in which one planet pair is closely spaced differ meaningfully from the overall population of multiplanet systems? It seems unlikely that they do, so it may be better to use the overall mass/eccentricity distribution when constructing synthetic planetary systems (see my "main" comment above).

We made the choice for simplicity. We have tested things for the opposite choice (P3/P2) and get very similar results (slightly better), so we would prefer to keep it this way. We've clarified this by editing the text to read:

"For simplicity, we begin by filtering for all planets in 3+ planet systems that have an inner period ratio ($P_2/P_1$) below 1.5."

We also added a footnote:

"We also performed tests with the population of 3+ planet systems where the outer pair had a period ratio $P_3/P_2$ below 1.5, and found a similar (slightly better) match between the synthetic and observed populations reported below."

TODO: Do we take the masses and eccentricities for the pair whose period ratio is < 1.5 or for all the planets in the systeM?

We only take the masses and eccentircities for the pair whose period ratio is <1.5, if the second pair is also within 1.5, then we sample that one as well

L112: "We also remove any planets with orbital eccentricities above 1" No exoplanets have eccentricities greater than one! Do you mean that some planets are erroneously listed with e > 1 in the exoplanet archive? Upon a quick check, I don't see any.

Thank you for catching this, we have removed it. It was a leftover from earlier work that isn't used in the final analysis. 

Figure 2: Is the spike at e ~ 0 due to planets in the exoplanet archive with e = 0 exactly? Those are not eccentricity measurements --- they're artificial entries that mostly come from authors assuming e = 0 when fitting transit light curves. These should not be used to set up your initial conditions. There are also concerns about observational biases in the masses, but that's somewhat less serious (see "main" comment above).

Yes, we address this point in the response to the main comments above.

L134: "... between our range of interest of 1.1 and 1.5" The green line in Figure 3 makes it look like the initial population uniformly spanned period ratios from 1.0 to 1.5. Is there a reason why you didn't? If you don't want to change 1.1 to 1.0, maybe update the green line so that they're consistent.

It was just done for computational efficiency, we have updated the plot.

L149: "This statistical measure is more robust than the typically used Pearson R metric (Weiss et al. 2018) when considering subsets of the multiplanet sample" On its own, this sentence doesn't convey much information. What do you mean by "more robust" and why, specifically, when dealing with subsets of the full sample? If you're going to claim that the metric used by other authors is imperfect, I think more details are necessary. Otherwise, I would omit this sentence, especially because it's a relatively minor part of your analysis.

Agreed, we have removed that sentence.

L169: Here, I think you meant to cite Tamayo et al. 2020 (the SPOCK paper), not Tamayo 2021 on the onset of chaos. Also, there's a misplaced period before the citations.

Fixed

Section 2.3 header: "Simulating observed results" is a little confusing to me. Something like "Predicting the Period Ratio Edge" might be more clear.

Changed to 'Predicting the Period Ratio Falloff' 

L179: By "the procedure above," I assume you mean the procedure outlined in Section 2.1?

Fixed 

L188: "Tamayo et al. 2021" is a different paper than the "Tamayo et al. 2021" cited elsewhere, so they should be labelled "Tamayo et al. 2021a" and "Tamayo et al. 2021b."

We spent some time on this, but for some reason bibtex doesn't want to comply. We will seek help from the journal staff.

Figure 3: This comparison is convincing! Consider changing "Final" to "Stable" in the legend so that it's clear that the "Initial" systems haven't evolved to become the "Final" systems, you've just applied a dynamical stability filter. It may also be worth omitting the purple background. Fix typo ("initiall") in the caption.

Fixed 

Figure 4: I'm not sure this figure is necessary. Up to you, but it may suffice to simply state in the text that the properties of the "stable" systems are comparable to the initial systems. You could even report the P-values from KS tests.

We agree it's marginal, but given that we already made it we'll keep it in in case it happens to be useful to someone down the line.

L225: "To test against biases in the observational sample of masses, we additionally tested our nominal scaling factor of 1, but taking only observed planet masses in the NASA exoplanet catalogue measured through radial velocities in transiting systems" (1) How does limiting your sample to masses measured based on RVs limit biases? RV masses can be significantly biased: massive planets have a larger RV signal, making them more likely to have an RV-measured mass than low-mass planets. (2) How many of your 73*2=146 planets have RV masses? I assume most of your sample comes from Kepler, and few small planets around the faint Kepler stars have masses from RVs.

This was poorly phrased. We simply wanted to test whether subsets of the data from different observational methods affected our results. We have edited it to read:

"As a simple test of how the biases inherent to different observational methods affect our results, we also considered only the subset of planet pairs with masses measured through radial velocities (FILL IN), dropping the remainder (largely derived from mass-radius relations)." 

L236: "As a limiting case, if we instead use our nominal scaling factor of 1, but remove all zero-eccentricity planets, we obtain a p-value of 0.25" It's a bit concerning that the p-value is a factor of ~2 smaller if the artificial population of e=0 planets is excluded. Am I interpreting this line correctly?

Yes, we address this above in the response to the main comments.

Figure 5: This analysis is a great addition to the paper, and helps to address concerns about the choice of initial conditions. It is a little concerning that low mass scaling factors, which help account for observational biases in the mass measurements, make the agreement less good. Suggestions: explain the scaling factors in the caption and bold the x labels for consistency with the other figures.

We updated the caption to read

"Each point in the three panels displays the mean p-value across 100 realizations, estimating the probability that the synthetic planet population matches the observed one (error bars denote one standard deviation). The corresponding population parameter (mass, eccentricity, normalized dispersion of interplanetary separations, Eq.\:\ref{D_trio}) is scaled by the value along the $x-axis$. The plots demonstrate the consistency of our simulated systems against observations over a broad range of population parameters."

L246: "would undergo dynamical instabilities over ~10-100 Myr and result in a surviving population that is consistent with the observed period ratio distribution" I'm not sure I would characterize your results this way. The latter half of the sentence reads as though you've simulated the giant impact process and concluded that the resulting systems have planet spacings that agree with observations. What you've actually done is show that the long-term stability boundary corresponds with the sharp fall-off of planets at compact spacings.

We have updated the text to be more precise:

In summary, we have used the SPOCK stability classifier \citep{Tamayo20} to show that an initially randomized (uniform) distribution of period ratios extending to close separations would undergo dynamical instabilities over $\sim 10-100$ Myr ($10^9$ orbits) and result in a surviving population that approximately matches the observed falloff of planet pairs toward compact spacings (Fig.\:\ref{PeriodRatio}).

Data Editor's review :
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Per our software policy [1], we recommend that authors with living code in a GitHub repository place a "frozen" version on Zenodo (or other 3rd party repository that issues DOIs) [2,3] and then cite the deposited version in the article [4] and in the reference list. Please make sure that the Zenodo repository uses real names, not github handles, and ORCIDs for each author. The zenodo title should specific to the software and not contain any github specific information.

Please pay close attention to the author (aka "creator" on some platforms) list for the DOI deposit and that both the GitHub and DOI deposit have valid and consistent software licenses. Currently, the GitHub repository is *unlicensed* [5]. Finally, consider joining the AAS Journals Zenodo community [6]. If you do add to our community, please include the following text when you join:

'This repository is for the paper "A" by "B". It is associated with manuscript number "C"'

Where "A" is paper title and "B" is the name of the lead person in the Zenodo repository and "C" is the manuscript identifier in our peer review system.

[1] https://journals.aas.org/news/policy-statement-on-software/
[2] https://github.com/AASJournals/Tutorials/tree/master/Repositories
[3] https://guides.github.com/activities/citable-code/
[4] https://journals.aas.org/aastexguide/#softwareandthirdparty
[5] https://choosealicense.com/
[6] https://github.com/AASJournals/Tutorials/blob/master/Repositories/UsingRepositories.md#communities

We are very committed to the spirit of these suggestions, and have worked hard on this for a variety of open-source projects, but the code in the cited github repo is just for reproducing the figures in this paper and won't be altered/built on in the future. It therefore seems like an unnecessary additional burden to go through this series of steps. We're happy to remove the link to the repo if the journal feels that's better.
